Workspace Registration and Collision Detection for Industrial Robotics Applications

Motion planning for robotic manipulators relies on precise knowledge of the environment in order to be able to define restricted areas and to take collision objects into account. To capture the workspace, point clouds of the environment are acquired using various sensors. The collision objects are identified by region growing segmentation and VCCS algorithm. Subsequently the point clusters are approximated. The aim of the present paper is to compare different sensors, to illustrate the process from detection to the finished collision environment and to detect collisions between the robot and this environment.

==> file1.csv <==
x;distSphere;distGJK
-1;0.26648175103794;0.430116263352131
-0.99;0.260282881794162;0.424381903478459
-0.98;0.254182066018958;0.418807831827438
-0.97;0.248182188898014;0.413400532171888
-0.96;0.242286199324629;0.408166632639171
-0.95;0.23649710808134;0.403112887414927
-0.94;0.230817985607894;0.398246155034797
-0.93;0.225251959324661;0.393573373083088
-0.92;0.219802210480888;0.389101529166874
-0.91;0.214471970497964;0.384837628097877
-0.9;0.209264516779185;0.380788655293195
-0.89;0.204183167959392;0.376961536499415
-0.88;0.199231278570431;0.373363094051889
-0.87;0.19441223310167;0.37
-0.86;0.18972943943887;0.366878726556883
-0.85;0.185186321669602;0.364005494464026
-0.84;0.180786312249137;0.361386219991853
-0.83;0.176532843527335;0.359026461420325
-0.82;0.172429338644561;0.356931365951495
-0.81;0.168479201812905;0.355105618091294
-0.8;0.164685808008105;0.353553390593274
-0.79;0.161052492107308;0.352278299076171
-0.78;0.157582537518112;0.351283361405006
-0.77;0.15427916435509;0.350570962859162
-0.76;0.151145517230922;0.350142828000232
-0.75;0.148184652740182;0.35
-0.74;0.145399526724541;0.35
-0.73;0.142792981418234;0.35
-0.72;0.140367732581952;0.35
-0.71;0.138126356741463;0.35
-0.7;0.136071278653933;0.35
-0.69;0.134204759129876;0.35
-0.68;0.132528883341541;0.35
-0.67;0.131045549749228;0.35
-0.66;0.129756459775222;0.35
-0.65;0.128663108350699;0.35
-0.64;0.127766775454033;0.35
-0.63;0.127068518749382;0.35
-0.62;0.126569167422527;0.35
-0.61;0.126269317296654;0.35
-0.6;0.126169327294655;0.35
-0.59;0.126269317296654;0.35
-0.58;0.126569167422527;0.35
-0.57;0.127068518749382;0.35
-0.56;0.127766775454033;0.35
-0.55;0.128663108350699;0.35
-0.54;0.129756459775222;0.35
-0.53;0.131045549749228;0.35
-0.52;0.132528883341541;0.35
-0.51;0.134204759129876;0.35
-0.5;0.136071278653933;0.35
-0.49;0.138126356741463;0.35
-0.48;0.140367732581952;0.35
-0.47;0.142792981418234;0.35
-0.46;0.145399526724541;0.35
-0.45;0.148184652740182;0.35
-0.44;0.151145517230922;0.350142828000232
-0.43;0.15427916435509;0.350570962859162
-0.42;0.157582537518112;0.351283361405006
-0.41;0.161052492107308;0.352278299076171
-0.4;0.164685808008105;0.353553390593274
-0.39;0.168479201812905;0.355105618091294
-0.38;0.172429338644561;0.356931365951495
-0.37;0.176532843527335;0.359026461420325
-0.36;0.180786312249137;0.361386219991853
-0.35;0.185186321669602;0.364005494464026
-0.34;0.18972943943887;0.366878726556883
-0.33;0.19441223310167;0.37
-0.32;0.199231278570431;0.373363094051889
-0.31;0.204183167959392;0.376961536499415
-0.3;0.209264516779185;0.380788655293195
-0.29;0.214471970497964;0.384837628097877
-0.28;0.219802210480888;0.389101529166874
-0.27;0.225251959324661;0.393573373083089
-0.26;0.229161864561908;0.398246155034798
-0.25;0.228249056234269;0.403112887414927
-0.24;0.227501182429571;0.408166632639171
-0.23;0.226918859129678;0.413400532171888
-0.22;0.2265025680868;0.418807831827438
-0.21;0.226252654841755;0.424381903478459
-0.2;0.226169327294655;0.430116263352131
-0.19;0.226252654841755;0.436004587131833
-0.18;0.2265025680868;0.442040722106007
-0.17;0.226918859129678;0.448218696620299
-0.16;0.227501182429571;0.45
-0.15;0.228249056234269;0.45
-0.14;0.229161864561908;0.45
-0.13;0.230238859716213;0.45
-0.12;0.231479165311517;0.45
-0.11;0.232881779779355;0.45
-0.1;0.234445580324477;0.45
-0.09;0.236169327294655;0.45
-0.08;0.238051668925789;0.45
-0.07;0.240091146421488;0.45
-0.0599999999999999;0.242286199324629;0.45
-0.0499999999999999;0.244635171137304;0.45
-0.04;0.247136315145056;0.450111097397076
-0.03;0.249787800401409;0.450444225182208
-0.02;0.252587717829288;0.450998891351187
-0.01;0.255534086397037;0.451774279923061
0;0.258624859328331;0.452769256906871
0.01;0.261857930307167;0.453982378512647
0.02;0.265231139641473;0.455411901469428
0.03;0.268742280351348;0.457055795281057
0.04;0.272389104150795;0.458911756223351
0.0499999999999999;0.276169327294655;0.460977222864644
0.0599999999999999;0.280080636265527;0.463249392876019
0.07;0.284120693278494;0.465725240887801
0.08;0.288287141584529;0.468401537145215
0.09;0.2925776105565;0.471274866717927
0.1;0.296989720544592;0.474341649025257
0.11;0.301521087490776;0.477598157450382
0.12;0.306169327294655;0.481040538832228
0.13;0.310932059925454;0.484664832642105
0.14;0.315806913277321;0.488466989672792
0.15;0.320791526767145;0.492442890089805
0.16;0.325883554676091;0.496588360717405
0.17;0.331080669237739;0.500899191454728
0.18;0.336380563477243;0.505371150739731
0.19;0.341780953807248;0.51
0.2;0.347279582387453;0.51478150704935
0.21;0.352874219255621;0.519711458407451
0.22;0.358562664238677;0.524785670536077
0.23;0.364342748653078;0.53
0.24;0.370212336804186;0.535350352572967
0.25;0.376169327294655;0.540832691319598
0.26;0.382211654152087;0.54644304369257
0.27;0.388337287786304;0.552177507691141
0.28;0.394544235786597;0.558032257132148
0.29;0.400830543569227;0.564003546088143
0.3;0.40719429488532;0.570087712549569
0.31;0.413633612199056;0.576281181368956
0.32;0.420146656945823;0.58258046654518
0.33;0.426731629679672;0.588982172905089
0.34;0.433386770119077;0.595482997238376
0.35;0.44011035709964;0.602079728939615
0.36;0.446900708441982;0.608769250208977
0.37;0.453756180742678;0.615548535860496
0.38;0.460675169095657;0.622414652783817
0.39;0.467656106751112;0.629364759102382
0.4;0.474697464718512;0.636396103067893
0.41;0.481797751319944;0.643506021727847
0.42;0.488955511699574;0.650691939399898
0.43;0.496169327294655;0.657951365983839
0.44;0.503437815273107;0.665281895139196
0.45;0.510759627942361;0.672681202353685
0.46;0.518133452133765;0.680147042925278
0.47;0.525558008566551;0.687677249878168
0.48;0.533032051195026;0.695269731830748
0.49;0.540554366542345;0.702922470831599
0.5;0.548123773023943;0.710633520177595
0.51;0.555739120263424;0.718401002226472
0.52;0.563399288403453;0.726223106214612
0.53;0.571103187413975;0.734098086089318
0.54;0.578849756399819;0.742024258363566
0.55;0.586637962909582;0.75
0.56;0.594466802247471;0.758023746329889
0.57;0.602335296789597;0.766093989011792
0.58;0.610242495306058;0.774209274033836
0.59;0.618187472289997;0.782368199762746
0.6;0.626169327294655;0.790569415042095
0.61;0.632201135936906;0.796303962064738
0.62;0.638295801605054;0.802122185206219
0.63;0.64445219565688;0.80802227692063
0.64;0.65066920528391;0.814002456998749
0.65;0.65694573369907;0.820060973342836
0.66;0.663280700291788;0.826196102629394
0.67;0.66967304075235;0.83240615086627
0.68;0.67612170716719;0.83868945385047
0.69;0.682625668086833;0.84504437753292
0.7;0.68918390856812;0.85146931829632
0.71;0.695795430192298;0.857962703152066
0.72;0.702459251060552;0.864522989862039
0.73;0.709174405768435;0.871148666990887
0.74;0.715939945360677;0.87783825389419
0.75;0.72275493726772;0.884590300647706
0.76;0.729618465225353;0.891403387922662
0.77;0.736529629178687;0.898276126811795
0.78;0.743487545171728;0.905207158610668
0.79;0.750491345223682;0.912195154558497
0.8;0.757540177193131;0.919238815542512
0.81;0.764633204631129;0.92633687176966
0.82;0.77176960662423;0.933488082409197
0.83;0.778948577628386;0.940691235209513
0.84;0.786169327294655;0.947945146092325
0.85;0.79343108028753;0.95524865872714
0.86;0.800733076096737;0.96260064408871
0.87;0.808074568843232;0.97
0.88;0.815454827080135;0.977445650662992
0.89;0.822873133589262;0.984936546179499
0.9;0.830328785173884;0.99247166206396
0.91;0.837821092448323;1.00004999875006
0.92;0.845349379624908;1.00767058109285
0.93;0.852912984298839;1.01533245786786
0.94;0.860511257231412;1.02303470126873
0.95;0.868143562132077;1.03077640640441
0.96;0.875809275439719;1.03855669079738
0.97;0.883507786103578;1.0463746938836
0.98;0.891238495364132;1.05422957651548
0.99;0.899000816534295;1.06212052046837
1;0.906794174781224;1.07004672795163


==> file2.csv <==
x;distSphere;distGJK
-1;0.340528529738507;0.430116263352131
-0.99;0.334382000428524;0.424381903478459
-0.98;0.328333692555975;0.418807831827438
-0.97;0.322386446001262;0.413400532171888
-0.96;0.316543160934348;0.408166632639171
-0.95;0.310806795897367;0.403112887414927
-0.94;0.30518036548642;0.398246155034797
-0.93;0.29966693760419;0.393573373083088
-0.92;0.294269630255459;0.389101529166874
-0.91;0.288991607858564;0.384837628097877
-0.9;0.283836077047233;0.380788655293195
-0.89;0.278806281939254;0.376961536499415
-0.88;0.273905498851023;0.373363094051889
-0.87;0.269137030440297;0.37
-0.86;0.264504199263495;0.366878726556883
-0.85;0.260010340738595;0.364005494464026
-0.84;0.255658795510233;0.361386219991853
-0.83;0.25145290121986;0.359026461420325
-0.82;0.247395983690911;0.356931365951495
-0.81;0.243491347546698;0.355105618091294
-0.8;0.239742266287217;0.353553390593274
-0.79;0.236151971860073;0.352278299076171
-0.78;0.232723643770282;0.351283361405006
-0.77;0.229460397783461;0.350570962859162
-0.76;0.226365274286953;0.350142828000232
-0.75;0.22344122638328;0.35
-0.74;0.220691107799943;0.35
-0.73;0.218117660708653;0.35
-0.72;0.215723503555276;0.35
-0.71;0.21351111900898;0.35
-0.7;0.211482842144823;0.35
-0.69;0.209640848978217;0.35
-0.68;0.207987145472021;0.35
-0.67;0.206523557137288;0.35
-0.66;0.205251719346767;0.35
-0.65;0.204173068476027;0.35
-0.64;0.203288833980503;0.35
-0.63;0.202600031507909;0.35
-0.62;0.20210745713441;0.35
-0.61;0.201811682799912;0.35
-0.6;0.201713053003008;0.35
-0.59;0.201811682799912;0.35
-0.58;0.20210745713441;0.35
-0.57;0.202600031507909;0.35
-0.56;0.203288833980503;0.35
-0.55;0.204173068476027;0.35
-0.54;0.205251719346767;0.35
-0.53;0.206523557137288;0.35
-0.52;0.207987145472021;0.35
-0.51;0.209640848978217;0.35
-0.5;0.211482842144823;0.35
-0.49;0.21351111900898;0.35
-0.48;0.215723503555276;0.35
-0.47;0.218117660708653;0.35
-0.46;0.220691107799943;0.35
-0.45;0.22344122638328;0.35
-0.44;0.226365274286953;0.350142828000232
-0.43;0.229460397783461;0.350570962859162
-0.42;0.232723643770282;0.351283361405006
-0.41;0.236151971860073;0.352278299076171
-0.4;0.239742266287217;0.353553390593274
-0.39;0.243491347546698;0.355105618091294
-0.38;0.247395983690911;0.356931365951495
-0.37;0.25145290121986;0.359026461420325
-0.36;0.255658795510233;0.361386219991853
-0.35;0.260010340738595;0.364005494464026
-0.34;0.264504199263495;0.366878726556883
-0.33;0.269137030440297;0.37
-0.32;0.273905498851023;0.373363094051889
-0.31;0.278806281939254;0.376961536499415
-0.3;0.283836077047233;0.380788655293195
-0.29;0.288991607858564;0.384837628097877
-0.28;0.294269630255459;0.389101529166874
-0.27;0.29966693760419;0.393573373083089
-0.26;0.303539794573427;0.398246155034798
-0.25;0.302635593105172;0.403112887414927
-0.24;0.301894790193289;0.408166632639171
-0.23;0.301317984580523;0.413400532171888
-0.22;0.300905644487843;0.418807831827438
-0.21;0.300658105724359;0.424381903478459
-0.2;0.300575570324364;0.430116263352131
-0.19;0.300658105724359;0.436004587131833
-0.18;0.300905644487843;0.442040722106007
-0.17;0.301317984580523;0.448218696620299
-0.16;0.301894790193289;0.45
-0.15;0.302635593105172;0.45
-0.14;0.303539794573427;0.45
-0.13;0.304606667733032;0.45
-0.12;0.305835360483377;0.45
-0.11;0.307224898835723;0.45
-0.1;0.308774190691285;0.45
-0.09;0.310482030016512;0.45
-0.08;0.312347101379397;0.45
-0.07;0.314367984808453;0.45
-0.0599999999999999;0.316543160934348;0.45
-0.0499999999999999;0.318871016373125;0.45
-0.04;0.321349849309375;0.450111097397076
-0.03;0.3239778752378;0.450444225182208
-0.02;0.326753232822038;0.450998891351187
-0.01;0.329673989830665;0.451774279923061
0;0.332738149111644;0.452769256906871
0.01;0.33594365456827;0.453982378512647
0.02;0.339288397101745;0.455411901469428
0.03;0.342770220487865;0.457055795281057
0.04;0.346386927157852;0.458911756223351
0.0499999999999999;0.350136283856073;0.460977222864644
0.0599999999999999;0.3540160271502;0.463249392876019
0.07;0.358023868772228;0.465725240887801
0.08;0.362157500771626;0.468401537145215
0.09;0.366414600464728;0.471274866717927
0.1;0.370792835167264;0.474341649025257
0.11;0.375289866699532;0.477598157450382
0.12;0.379903355656303;0.481040538832228
0.13;0.384630965435899;0.484664832642105
0.14;0.38947036602511;0.488466989672792
0.15;0.394419237538668;0.492442890089805
0.16;0.399475273513826;0.496588360717405
0.17;0.40463618396231;0.500899191454728
0.18;0.409899698183332;0.505371150739731
0.19;0.415263567342714;0.51
0.2;0.420725566824242;0.51478150704935
0.21;0.42628349836035;0.519711458407451
0.22;0.431935191950018;0.524785670536077
0.23;0.437678507572363;0.53
0.24;0.44351133670497;0.535350352572967
0.25;0.449431603656274;0.540832691319598
0.26;0.455437266721651;0.54644304369257
0.27;0.461526319172919;0.552177507691141
0.28;0.467696790091076;0.558032257132148
0.29;0.473946745051988;0.564003546088143
0.3;0.480274286674701;0.570087712549569
0.31;0.486677555041804;0.576281181368956
0.32;0.493154728001109;0.58258046654518
0.33;0.499704021357596;0.588982172905089
0.34;0.506323688964288;0.595482997238376
0.35;0.513012022720394;0.602079728939615
0.36;0.519767352484677;0.608769250208977
0.37;0.526588045911657;0.615548535860496
0.38;0.533472508217881;0.622414652783817
0.39;0.54041918188509;0.629364759102382
0.4;0.547426546306734;0.636396103067893
0.41;0.554493117383919;0.643506021727847
0.42;0.561617447076465;0.650691939399898
0.43;0.568798122914397;0.657951365983839
0.44;0.576033767474846;0.665281895139196
0.45;0.583323037828945;0.672681202353685
0.46;0.590664624963025;0.680147042925278
0.47;0.598057253178038;0.687677249878168
0.48;0.605499679470868;0.695269731830748
0.49;0.612990692900876;0.702922470831599
0.5;0.620529113944744;0.710633520177595
0.51;0.62811379384244;0.718401002226472
0.52;0.635743613936853;0.726223106214612
0.53;0.643417485009428;0.734098086089318
0.54;0.651134346613916;0.742024258363566
0.55;0.658893166410128;0.75
0.56;0.666692939499421;0.758023746329889
0.57;0.674532687763442;0.766093989011792
0.58;0.682411459207501;0.774209274033836
0.59;0.690328327309787;0.782368199762746
0.6;0.698282390377514;0.790569415042095
0.61;0.704293487974303;0.796303962064738
0.62;0.710367476222951;0.802122185206219
0.63;0.716503233458458;0.80802227692063
0.64;0.722699653526346;0.814002456998749
0.65;0.728955645977394;0.820060973342836
0.66;0.735270136230118;0.826196102629394
0.67;0.741642065702717;0.83240615086627
0.68;0.748070391916165;0.83868945385047
0.69;0.754554088570089;0.84504437753292
0.7;0.761092145593044;0.85146931829632
0.71;0.767683569168748;0.857962703152066
0.72;0.774327381739788;0.864522989862039
0.73;0.781022621990257;0.871148666990887
0.74;0.787768344808747;0.87783825389419
0.75;0.794563621233064;0.884590300647706
0.76;0.80140753837796;0.891403387922662
0.77;0.808299199347153;0.898276126811795
0.78;0.815237723130844;0.905207158610668
0.79;0.82222224448987;0.912195154558497
0.8;0.829251913827598;0.919238815542512
0.81;0.83632589705062;0.92633687176966
0.82;0.843443375419218;0.933488082409197
0.83;0.850603545388575;0.940691235209513
0.84;0.85780561844161;0.947945146092325
0.85;0.865048820914287;0.95524865872714
0.86;0.872332393814211;0.96260064408871
0.87;0.879655592633259;0.97
0.88;0.887017687154955;0.977445650662992
0.89;0.894417961257272;0.984936546179499
0.9;0.901855712711483;0.99247166206396
0.91;0.909330252977649;1.00004999875006
0.92;0.916840906997304;1.00767058109285
0.93;0.924387012983846;1.01533245786786
0.94;0.931967922211128;1.02303470126873
0.95;0.939582998800679;1.03077640640441
0.96;0.947231619507989;1.03855669079738
0.97;0.954913173508246;1.0463746938836
0.98;0.962627062181865;1.05422957651548
0.99;0.970372698900166;1.06212052046837
1;0.97814950881149;1.07004672795163


==> file6.csv <==
x;distSphere;distGJK
-1;0.396268880252212;0.430116263352131
-0.99;0.390079724730365;0.424381903478459
-0.98;0.383988655812184;0.418807831827438
-0.97;0.377998550309138;0.413400532171888
-0.96;0.372112348098959;0.408166632639171
-0.95;0.366333050288012;0.403112887414927
-0.94;0.360663716962369;0.398246155034797
-0.93;0.355107464497161;0.393573373083088
-0.92;0.349667462394118;0.389101529166874
-0.91;0.344346929618013;0.384837628097877
-0.9;0.33914913040406;0.380788655293195
-0.89;0.334077369510232;0.376961536499415
-0.88;0.329134986891034;0.373363094051889
-0.87;0.324325351772573;0.37
-0.86;0.319651856112792;0.366878726556883
-0.85;0.31511790743564;0.364005494464026
-0.84;0.310726921033592;0.361386219991853
-0.83;0.306482311539542;0.359026461420325
-0.82;0.302387483876441;0.356931365951495
-0.81;0.298445823601278;0.355105618091294
-0.8;0.294660686668953;0.353553390593274
-0.79;0.29103538865121;0.352278299076171
-0.78;0.287573193455971;0.351283361405006
-0.77;0.284277301602961;0.350570962859162
-0.76;0.281150838122263;0.350142828000232
-0.75;0.278196840153206;0.35
-0.74;0.275418244331409;0.35
-0.73;0.272817874061778;0.35
-0.72;0.270398426784295;0.35
-0.71;0.26816246134742;0.35
-0.7;0.266112385610417;0.35
-0.69;0.264250444400712;0.35
-0.68;0.262578707955174;0.35
-0.67;0.261099060974797;0.35
-0.66;0.259813192420448;0.35
-0.65;0.258722586173006;0.35
-0.64;0.25782851267439;0.35
-0.63;0.257132021656523;0.35
-0.62;0.256633936053558;0.35
-0.61;0.256334847178646;0.35
-0.6;0.256235111230643;0.35
-0.59;0.256334847178646;0.35
-0.58;0.256633936053558;0.35
-0.57;0.257132021656523;0.35
-0.56;0.25782851267439;0.35
-0.55;0.258722586173006;0.35
-0.54;0.259813192420448;0.35
-0.53;0.261099060974797;0.35
-0.52;0.262578707955174;0.35
-0.51;0.264250444400712;0.35
-0.5;0.266112385610417;0.35
-0.49;0.26816246134742;0.35
-0.48;0.270398426784295;0.35
-0.47;0.272817874061778;0.35
-0.46;0.275418244331409;0.35
-0.45;0.278196840153206;0.35
-0.44;0.281150838122263;0.350142828000232
-0.43;0.284277301602961;0.350570962859162
-0.42;0.287573193455971;0.351283361405006
-0.41;0.29103538865121;0.352278299076171
-0.4;0.294660686668953;0.353553390593274
-0.39;0.298445823601278;0.355105618091294
-0.38;0.302387483876441;0.356931365951495
-0.37;0.306482311539542;0.359026461420325
-0.36;0.310726921033592;0.361386219991853
-0.35;0.31511790743564;0.364005494464026
-0.34;0.319651856112792;0.366878726556883
-0.33;0.324325351772573;0.37
-0.32;0.329134986891034;0.373363094051889
-0.31;0.334077369510232;0.376961536499415
-0.3;0.33914913040406;0.380788655293195
-0.29;0.344346929618013;0.384837628097877
-0.28;0.349667462394118;0.389101529166874
-0.27;0.355107464497161;0.393573373083089
-0.26;0.359010485220836;0.398246155034798
-0.25;0.358099276175266;0.403112887414927
-0.24;0.357352716288901;0.408166632639171
-0.23;0.356771418315669;0.413400532171888
-0.22;0.356355861473944;0.418807831827438
-0.21;0.356106389482106;0.424381903478459
-0.2;0.356023209141748;0.430116263352131
-0.19;0.356106389482106;0.436004587131833
-0.18;0.356355861473944;0.442040722106007
-0.17;0.356771418315669;0.448218696620299
-0.16;0.357352716288901;0.45
-0.15;0.358099276175266;0.45
-0.14;0.359010485220836;0.45
-0.13;0.360085599629541;0.45
-0.12;0.361323747562089;0.45
-0.11;0.362723932612555;0.45
-0.1;0.364285037730839;0.45
-0.09;0.366005829555813;0.45
-0.08;0.367884963121081;0.45
-0.07;0.369920986893001;0.45
-0.0599999999999999;0.372112348098959;0.45
-0.0499999999999999;0.374457398302751;0.45
-0.04;0.376954399183477;0.450111097397076
-0.03;0.379601528474382;0.450444225182208
-0.02;0.382396886018679;0.450998891351187
-0.01;0.385338499900499;0.451774279923061
0;0.388424332610593;0.452769256906871
0.01;0.391652287208372;0.453982378512647
0.02;0.395020213444071;0.455411901469428
0.03;0.398525913807383;0.457055795281057
0.04;0.402167149471585;0.458911756223351
0.0499999999999999;0.405941646105104;0.460977222864644
0.0599999999999999;0.409847099525423;0.463249392876019
0.07;0.413881181173262;0.465725240887801
0.08;0.418041543387991;0.468401537145215
0.09;0.422325824468215;0.471274866717927
0.1;0.426731653504363;0.474341649025257
0.11;0.431256654972892;0.477598157450382
0.12;0.435898453084369;0.481040538832228
0.13;0.440654675880172;0.484664832642105
0.14;0.445522959074823;0.488466989672792
0.15;0.450500949643127;0.492442890089805
0.16;0.455586309153138;0.496588360717405
0.17;0.460776716847761;0.500899191454728
0.18;0.466069872479244;0.505371150739731
0.19;0.471463498902173;0.51
0.2;0.476955344431715;0.51478150704935
0.21;0.482543184974779;0.519711458407451
0.22;0.488224825942583;0.524785670536077
0.23;0.493998103953689;0.53
0.24;0.499860888337099;0.535350352572967
0.25;0.505811082445301;0.540832691319598
0.26;0.511846624787401;0.54644304369257
0.27;0.517965489992563;0.552177507691141
0.28;0.524165689614029;0.558032257132148
0.29;0.530445272783887;0.564003546088143
0.3;0.536802326728621;0.570087712549569
0.31;0.543234977155295;0.576281181368956
0.32;0.549741388517923;0.58258046654518
0.33;0.556319764173319;0.588982172905089
0.34;0.562968346435355;0.595482997238376
0.35;0.569685416536214;0.602079728939615
0.36;0.576469294502832;0.608769250208977
0.37;0.583318338956322;0.615548535860496
0.38;0.590230946841798;0.622414652783817
0.39;0.597205553095568;0.629364759102382
0.4;0.604240630256298;0.636396103067893
0.41;0.611334688026318;0.643506021727847
0.42;0.618486272788858;0.650691939399898
0.43;0.625693967086616;0.657951365983839
0.44;0.632956389066679;0.665281895139196
0.45;0.640272191896461;0.672681202353685
0.46;0.647640063154963;0.680147042925278
0.47;0.655058724203349;0.687677249878168
0.48;0.662526929538484;0.695269731830748
0.49;0.670043466132802;0.702922470831599
0.5;0.677607152763579;0.710633520177595
0.51;0.685216839334411;0.718401002226472
0.52;0.692871406191441;0.726223106214612
0.53;0.700569763436666;0.734098086089318
0.54;0.70831085024039;0.742024258363566
0.55;0.716093634154721;0.75
0.56;0.723917110429789;0.758023746329889
0.57;0.731780301334201;0.766093989011792
0.58;0.739682255481063;0.774209274033836
0.59;0.747622047160762;0.782368199762746
0.6;0.755598775681557;0.790569415042095
0.61;0.761626764203418;0.796303962064738
0.62;0.767717616145117;0.802122185206219
0.63;0.773870204149123;0.80802227692063
0.64;0.780083416631804;0.814002456998749
0.65;0.786356157972397;0.820060973342836
0.66;0.792687348669506;0.826196102629394
0.67;0.799075925466863;0.83240615086627
0.68;0.805520841450081;0.83868945385047
0.69;0.812021066116076;0.84504437753292
0.7;0.818575585416791;0.85146931829632
0.71;0.825183401778808;0.857962703152066
0.72;0.831843534100393;0.864522989862039
0.73;0.838555017727467;0.871148666990887
0.74;0.845316904409926;0.87783825389419
0.75;0.852128262239703;0.884590300647706
0.76;0.858988175571905;0.891403387922662
0.77;0.865895744930288;0.898276126811795
0.78;0.872850086898296;0.905207158610668
0.79;0.879850333996832;0.912195154558497
0.8;0.886895634549864;0.919238815542512
0.81;0.893985152538929;0.92633687176966
0.82;0.901118067447539;0.933488082409197
0.83;0.908293574096441;0.940691235209513
0.84;0.91551088247064;0.947945146092325
0.85;0.922769217539026;0.95524865872714
0.86;0.930067819067424;0.96260064408871
0.87;0.93740594142583;0.97
0.88;0.944782853390528;0.977445650662992
0.89;0.952197837941788;0.984936546179499
0.9;0.959650192057752;0.99247166206396
0.91;0.967139226505115;1.00004999875006
0.92;0.974664265627148;1.00767058109285
0.93;0.982224647129578;1.01533245786786
0.94;0.989819721864808;1.02303470126873
0.95;0.997448853614926;1.03077640640441
0.96;1.00511141887392;1.03855669079738
0.97;1.01280680662946;1.0463746938836
0.98;1.0205344181447;1.05422957651548
0.99;1.02829366674021;1.06212052046837
1;1.03608397757667;1.07004672795163

